Photon catalysis for general multimode multi-photon quantum state preparation

Multimode multiphoton states are at the center of many photonic quantum technologies, from photonic quantum computing to quantum sensing. In this work, we derive a procedure to generate exactly, and with a predictable number of steps, any such state by using only multiport interferometers, photon number resolving detectors, photon additions and displacements. We achieve this goal by establishing a connection between photonic quantum state engineering and the algebraic problem of symmetric tensor decomposition. This connection allows us to solve the problem by using corresponding results from algebraic geometry and unveils a mechanism of photon catalysis, where photons are injected and subsequently retrieved in measurements, to generate entanglement that cannot be obtained through Gaussian operations. We also introduce a tensor decomposition, that generalizes our method and allows to construct circuits yielding perfect fidelity, using the minimum number of catalysis photons. As a benchmark, we numerically evaluate our method and compare its performance with state-of-the art results, confirming 100\% fidelity on different classes of states.

==> e1_psi_4.csv <==
x,y
0.0,0.0
0.05,8.699515042347122e-07
0.1,1.3919042432394475e-05
0.15000000000000002,7.046116776092523e-05
0.2,0.0002226581829683084
0.25,0.0005434245736446317
0.30000000000000004,0.001126187343750143
0.35000000000000003,0.002084394864486997
0.4,0.003550639008957834
0.45,0.005675226846849051
0.5,0.008624012484593224
0.55,0.012575277631591832
0.6000000000000001,0.017715432704238424
0.65,0.02423330024457479
0.7000000000000001,0.03231273995510417
0.75,0.042123378763095895
0.8,0.053809215537760004
0.8500000000000001,0.0674748684150595
0.9,0.08316920691134336
0.9500000000000001,0.10086604288464728
1.0,0.1204414405926298
1.05,0.1416471005936531
1.1,0.1640793704989041
1.1500000000000001,0.18714420855172623
1.2000000000000002,0.21002076852924578
1.25,0.23163150539477184
1.3,0.2506359901233288
1.35,0.26547811008468275
1.4000000000000001,0.27452551004071246
1.4500000000000002,0.27633058211510125
1.5,0.2699946616855404
1.55,0.25553119173217886
1.6,0.23404995811651286
1.6500000000000001,0.20761181936748746
1.7000000000000002,0.17876426961852226
1.75,0.14995617391367416
1.8,0.12308353306892379
1.85,0.0993031797785314
1.9000000000000001,0.0790885119382708
1.9500000000000002,0.062413452339780566
2.0,0.04895631031586668
2.0500000000000003,0.03826343788877849
2.1,0.029856709800029652
2.15,0.023292669214444527
2.2,0.018188281510833827
2.25,0.014226871594135444
2.3000000000000003,0.011153893960371548
2.35,0.008768473537116912
2.4000000000000004,0.006913976337832679
2.45,0.005469188944900933
2.5,0.004340731585642243
2.5500000000000003,0.003456834732094309
2.6,0.0027623802699260256
2.6500000000000004,0.002215022445717797
2.7,0.0017821891095651733
2.75,0.0014387807006430026
2.8000000000000003,0.0011654125110805611
2.85,0.0009470751556957248
2.9000000000000004,0.0007721146532052405
2.95,0.000631455707190463
3.0,0.0005180096099204588
3.0500000000000003,0.0004262221741691114
3.1,0.00035172788500666304
3.1500000000000004,0.0002910846995956145
3.2,0.00024157017010210022
3.25,0.00020102428425894356
3.3000000000000003,0.00016772797562455448
3.35,0.0001403089348639473
3.4000000000000004,0.00011766837139877664
3.45,9.892389594423924e-05
3.5,8.336484262542779e-05
3.5500000000000003,7.041721750589383e-05
3.6,5.961611810152601e-05
3.6500000000000004,5.058396791185164e-05
3.7,4.3013290188986796e-05
3.75,3.665303530179516e-05
3.8000000000000003,3.1297698052776215e-05
3.85,2.6778631627756625e-05
3.9000000000000004,2.295709589059548e-05
3.95,1.9718678818276756e-05
4.0,1.6968808066606803e-05
4.05,1.4629130312787899e-05
4.1000000000000005,1.2634583201511218e-05
4.15,1.093102151983446e-05
4.2,9.473288004992148e-06
4.25,8.223641756402772e-06
4.3,7.1504749660085e-06
4.3500000000000005,6.227262667374842e-06
4.4,5.431701257381954e-06
4.45,4.745000301996427e-06
4.5,4.151299093641257e-06
4.55,3.6371849662682612e-06
4.6000000000000005,3.191294794861367e-06
4.65,2.803984642794153e-06
4.7,2.4670553565787034e-06
4.75,2.173524187068377e-06
4.800000000000001,1.9174343524722486e-06
4.8500000000000005,1.693695941060953e-06
4.9,1.4979527509513554e-06
4.95,1.3264706369523506e-06


==> e1_psi_8.csv <==
x,y
0.0,0.0
0.05,8.360338787655096e-07
0.1,1.3376374311696988e-05
0.15000000000000002,6.771421500674847e-05
0.2,0.0002139790467573338
0.25,0.0005222486040393541
0.30000000000000004,0.001082327032971345
0.35000000000000003,0.002003290925576149
0.4,0.003412677249985374
0.45,0.005455160290348361
0.5,0.008290538987944553
0.55,0.012090832162481224
0.6000000000000001,0.017036257598163566
0.65,0.02330985216614154
0.7000000000000001,0.03109047321901697
0.75,0.04054390323128127
0.8,0.05181175241962931
0.8500000000000001,0.06499780344451139
0.9,0.08015134654293063
0.9500000000000001,0.09724689013898805
1.0,0.11615940307409622
1.05,0.1366340396170262
1.1,0.15824942157980562
1.1500000000000001,0.18037472666033377
1.2000000000000002,0.20212442034056172
1.25,0.22232240804219663
1.3,0.23950106908622476
1.35,0.2519774903201446
1.4000000000000001,0.2580567653847956
1.4500000000000002,0.25638516295510694
1.5,0.24639171807077143
1.55,0.22863968737121088
1.6,0.20486165020253067
1.6500000000000001,0.1775793307339708
1.7000000000000002,0.14946000378712768
1.75,0.12271906662301406
1.8,0.09880351568595251
1.85,0.07838469010522511
1.9000000000000001,0.061540269161987654
1.9500000000000002,0.04798517674794888
2.0,0.03726527376096022
2.0500000000000003,0.02888661262952374
2.1,0.022386914177376906
2.15,0.017366848680830663
2.2,0.013497623436951616
2.25,0.010516587682356684
2.3000000000000003,0.008217962022526119
2.35,0.006442511938511719
2.4000000000000004,0.005067963501308091
2.45,0.0040008394421010085
2.5,0.0031698303689103612
2.5500000000000003,0.0025205659818796264
2.6,0.002011564602054795
2.6500000000000004,0.0016111310119580522
2.7,0.0012949971567681347
2.75,0.0010445350169797508
2.8000000000000003,0.0008454055239711148
2.85,0.0006865376136523659
2.9000000000000004,0.0005593562999513713
2.95,0.0004571982425147979
3.0,0.00037486842449655877
3.0500000000000003,0.00030830309237384057
3.1,0.00025431281998262377
3.1500000000000004,0.00021038609915941886
3.2,0.00017453875457460643
3.25,0.00014519813880293052
3.3000000000000003,0.00012111379705240774
3.35,0.00010128833438699937
3.4000000000000004,8.492374778734108e-05
3.45,7.137963221508521e-05
3.5,6.0140531520761456e-05
3.5500000000000003,5.07903539826816e-05
3.6,4.299226224617639e-05
3.6500000000000004,3.647281838250032e-05
3.7,3.10094464041977e-05
3.75,2.6420488982107637e-05
3.8000000000000003,2.255729882119425e-05
3.85,1.9297930520132462e-05
3.9000000000000004,1.6542095025073763e-05
3.95,1.4207112953808021e-05
4.0,1.2224660360371515e-05
4.05,1.0538144898015713e-05
4.1000000000000005,9.10058482585861e-06
4.15,7.872890175484986e-06
4.2,6.8224663887544115e-06
4.25,5.922077187183583e-06
4.3,5.148916355726021e-06
4.3500000000000005,4.483848302791136e-06
4.4,3.910785297419285e-06
4.45,3.416175649944322e-06
4.5,2.9885821554703407e-06
4.55,2.618334140667086e-06
4.6000000000000005,2.2972396622913127e-06
4.65,2.018346971113293e-06
4.7,1.7757464111560238e-06
4.75,1.5644055761792048e-06
4.800000000000001,1.3800318756423231e-06
4.8500000000000005,1.2189577360126228e-06
4.9,1.0780445316702349e-06
4.95,9.546020435559408e-07


==> e1_psi_9.csv <==
x,y
0.0,0.0
0.05,3.0114913502213175e-10
0.1,1.9273544275751117e-08
0.15000000000000002,2.1953767130043416e-07
0.2,1.2335053358823653e-06
0.25,4.705433094796202e-06
0.30000000000000004,1.405021663281913e-05
0.35000000000000003,3.5428639305508875e-05
0.4,7.893820649623834e-05
0.45,0.00016001738246575428
0.5,0.00030105843573092887
0.55,0.0005332193885861265
0.6000000000000001,0.0008984176614235553
0.65,0.0014514754612949812
0.7000000000000001,0.0022623679252888936
0.75,0.0034184971026408714
0.8,0.0050268749306152044
0.8500000000000001,0.007216042169010971
0.9,0.010137471358518158
0.9500000000000001,0.013966088805514127
1.0,0.018899379153997094
1.05,0.02515424840970126
1.1,0.032960272339724164
1.1500000000000001,0.04254678821325396
1.2000000000000002,0.054118658788946436
1.25,0.06780967085054623
1.3,0.08359034985630104
1.35,0.10108576411176702
1.4000000000000001,0.11923771617682723
1.4500000000000002,0.13578627878039248
1.5,0.14683443264972876
1.55,0.14746787498645172
1.6,0.13462552930636687
1.6500000000000001,0.11067361841132578
1.7000000000000002,0.0827500535644221
1.75,0.05764145245093006
1.8,0.038404298004610024
1.85,0.02498999058676459
1.9000000000000001,0.016103142955860534
1.9500000000000002,0.010361737930998233
2.0,0.006689426608983123
2.0500000000000003,0.004344129579147853
2.1,0.002841581733966973
2.15,0.0018734491721935796
2.2,0.001245249045397583
2.25,0.0008344750948235895
2.3000000000000003,0.000563726516809517
2.35,0.00038383603850654894
2.4000000000000004,0.00026336191424051125
2.45,0.00018204959557988645
2.5,0.00012675130219484852
2.5500000000000003,8.88663568722944e-05
2.6,6.27252570005437e-05
2.6500000000000004,4.4562362501777264e-05
2.7,3.1857997117155516e-05
2.75,2.2913984893197684e-05
2.8000000000000003,1.657775652139369e-05
2.85,1.2061704274157217e-05
2.9000000000000004,8.824047702805013e-06
2.95,6.489710131177304e-06
3.0,4.797406286692626e-06
3.0500000000000003,3.5640206921744983e-06
3.1,2.660470020502837e-06
3.1500000000000004,1.995243394040682e-06
3.2,1.5031092046083875e-06
3.25,1.1373203822414975e-06
3.3000000000000003,8.6420309165374e-07
3.35,6.59378870988179e-07
3.4000000000000004,5.051126941654115e-07
3.45,3.8844148720693083e-07
3.5,2.9984658452562923e-07
3.5500000000000003,2.323072985806224e-07
3.6,1.8062289624140488e-07
3.6500000000000004,1.4092455484868643e-07
3.7,1.1032244351148278e-07
3.75,8.664937038127951e-08
3.8000000000000003,6.82737589705298e-08
3.85,5.396262293848602e-08
3.9000000000000004,4.278075662854735e-08
3.95,3.4016270012695176e-08
4.0,2.7125367046267405e-08
4.05,2.1691237454195284e-08
4.1000000000000005,1.7393340444186144e-08
4.15,1.398436963518518e-08
4.2,1.127291691395434e-08
4.25,9.110380007135934e-09
4.3,7.381041453214041e-09
4.3500000000000005,5.994525896066002e-09
4.4,4.8800470338122704e-09
4.45,3.982005747256817e-09
4.5,3.256611682569568e-09
4.55,2.669282518312566e-09
4.6000000000000005,2.1926360032948216e-09
4.65,1.8049351932997414e-09
4.7,1.4888812082220108e-09
4.75,1.2306732487403498e-09
4.800000000000001,1.0192747330712049e-09
4.8500000000000005,8.458388436121938e-10
4.9,7.032576946753071e-10
4.95,5.858076232616835e-10


==> e2_psi_4.csv <==
x,y
0.0,0.0
0.05,1.4299498485203574e-06
0.1,2.2808268384971276e-05
0.15000000000000002,0.00011486668614922249
0.2,0.00036036858994559586
0.25,0.0008713880591194117
0.30000000000000004,0.001785428317214217
0.35000000000000003,0.003260310998009107
0.4,0.005467755411042047
0.45,0.008585565229415535
0.5,0.012788358006425075
0.55,0.018236825210545312
0.6000000000000001,0.0250656169892001
0.65,0.033370129519993415
0.7000000000000001,0.04319275268496291
0.75,0.05450951481371704
0.8,0.06721850847013919
0.8500000000000001,0.08113191353687962
0.9,0.09597370673636585
0.9500000000000001,0.11138507016821322
1.0,0.1269389040582528
1.05,0.14216363006292204
1.1,0.15657476129373893
1.1500000000000001,0.1697108827317453
1.2000000000000002,0.18116928221438844
1.25,0.19063603594559075
1.3,0.19790615776508913
1.35,0.20289131130871554
1.4000000000000001,0.20561500324845658
1.4500000000000002,0.2061974019371652
1.5,0.2048333730193781
1.55,0.20176774898498587
1.6,0.1972713743991479
1.6500000000000001,0.19162044377796217
1.7000000000000002,0.1850804710401563
1.75,0.17789520032144196
1.8,0.17028004185116713
1.85,0.1624192166029282
1.9000000000000001,0.15446566162212605
1.9500000000000002,0.14654279608490747
2.0,0.13874739238732936
2.0500000000000003,0.13115297372171655
2.1,0.1238133301592254
2.15,0.11676588936953514
2.2,0.11003478939031452
2.25,0.10363358072659157
2.3000000000000003,0.09756753855394618
2.35,0.09183559897097758
2.4000000000000004,0.08643195176071358
2.45,0.08134733066418984
2.5,0.07657004432373905
2.5500000000000003,0.07208678939736766
2.6,0.06788328364408097
2.6500000000000004,0.06394475218371751
2.7,0.06025629535408648
2.75,0.05680316203153057
2.8000000000000003,0.05357094815855219
2.85,0.05054573661889592
2.9000000000000004,0.04771419152680876
2.95,0.045063617421942134
3.0,0.04258199173305277
3.0500000000000003,0.04025797713353451
3.1,0.03808091900129059
3.1500000000000004,0.03604083206020945
3.2,0.034128379372286306
3.25,0.03233484612662965
3.3000000000000003,0.030652110099062033
3.35,0.029072610204519275
3.4000000000000004,0.027589314209920796
3.45,0.02619568639801329
3.5,0.024885655757001756
3.5500000000000003,0.023653585103793683
3.6,0.02249424142014559
3.6500000000000004,0.02140276758273405
3.7,0.020374655593662763
3.75,0.01940572136199015
3.8000000000000003,0.018492081045424713
3.85,0.01763012893114965
3.9000000000000004,0.01681651681325216
3.95,0.01604813480943879
4.0,0.015322093550037037
4.05,0.014635707666482124
4.1000000000000005,0.013986480503598814
4.15,0.013372089979261412
4.2,0.012790375515864993
4.25,0.012239325970018446
4.3,0.011717068489624968
4.3500000000000005,0.011221858230785791
4.4,0.010752068870544038
4.45,0.010306183855227646
4.5,0.009882788327940428
4.55,0.009480561682505257
4.6000000000000005,0.009098270694825678
4.65,0.008734763186159481
4.7,0.008388962176163714
4.75,0.008059860486758495
4.800000000000001,0.007746515760857399
4.8500000000000005,0.007448045862823042
4.9,0.007163624630128638
4.95,0.006892477948144443


==> e2_psi_8.csv <==
x,y
0.0,0.0
0.05,1.5833703164803306e-06
0.1,2.524676810115582e-05
0.15000000000000002,0.00012707497813680405
0.2,0.0003983505010208071
0.25,0.0009622362475321787
0.30000000000000004,0.0019690763154055547
0.35000000000000003,0.0035902679486769853
0.4,0.006010658009052186
0.45,0.009419432291157609
0.5,0.013999505449929834
0.55,0.019915497275552918
0.6000000000000001,0.02730051543459728
0.65,0.036242173762800096
0.7000000000000001,0.04676856941376193
0.75,0.058835312168678884
0.8,0.07231509957520973
0.8500000000000001,0.08699166761288932
0.9,0.10256007386432546
0.9500000000000001,0.11863501985900926
1.0,0.13476815698155273
1.05,0.150474030123936
1.1,0.16526267254923502
1.1500000000000001,0.17867525829835693
1.2000000000000002,0.19031814438921535
1.25,0.19989052173806143
1.3,0.20720189310411283
1.35,0.2121774798088553
1.4000000000000001,0.21485188783627365
1.4500000000000002,0.21535330860029672
1.5,0.21388171911154788
1.55,0.21068481816262216
1.6,0.2060349301911156
1.6500000000000001,0.2002091465109254
1.7000000000000002,0.1934738988069052
1.75,0.18607422925128803
1.8,0.1782273646885815
1.85,0.17011983699352182
1.9000000000000001,0.16190726700855632
1.9500000000000002,0.15371596822386624
2.0,0.14564565453457337
2.0500000000000003,0.13777269735989595
2.1,0.1301535349049463
2.15,0.12282797147067137
2.2,0.11582221072061284
2.25,0.1091515442160163
2.3000000000000003,0.10282266942323551
2.35,0.09683564504180854
2.4000000000000004,0.0911855109966961
2.45,0.08586361010896493
2.5,0.08085865168274838
2.5500000000000003,0.07615755650462656
2.6,0.07174611977949504
2.6500000000000004,0.06760952448165804
2.7,0.06373273321552131
2.75,0.06010078239501143
2.8000000000000003,0.05669899860369354
2.85,0.05351315349877366
2.9000000000000004,0.050529570602664296
2.95,0.0477351947703927
3.0,0.0451176329903471
3.0500000000000003,0.04266517341958613
3.1,0.04036678812069516
3.1500000000000004,0.0382121238047682
3.2,0.036191483948988835
3.25,0.03429580490755162
3.3000000000000003,0.03251662803713824
3.35,0.030846069384078918
3.4000000000000004,0.029276788105812402
3.45,0.027801954504664543
3.5,0.026415218321272926
3.5500000000000003,0.025110677755199495
3.6,0.02388284954091009
3.6500000000000004,0.022726640299935586
3.7,0.021637319307919685
3.75,0.020610492753016824
3.8000000000000003,0.01964207951544397
3.85,0.01872828846350373
3.9000000000000004,0.01786559723638472
3.95,0.01705073246637174
4.0,0.01628065138107647
4.05,0.015552524718603597
4.1000000000000005,0.014863720884151908
4.15,0.014211791274600198
4.2,0.013594456697503803
4.25,0.013009594812134751
4.3,0.012455228522349369
4.3500000000000005,0.011929515253868216
4.4,0.011430737051774772
4.45,0.010957291437509927
4.5,0.010507682968229513
4.55,0.010080515445003513
4.6000000000000005,0.009674484719899982
4.65,0.00928837205546172
4.7,0.008921037993415485
4.75,0.008571416692629239
4.800000000000001,0.008238510699337856
4.8500000000000005,0.007921386115485735
4.9,0.007619168133683744
4.95,0.007331036909749424


==> e2_psi_9.csv <==
x,y
0.0,0.0
0.05,1.203665250674179e-09
0.1,7.690965217531823e-08
0.15000000000000002,8.736533387715509e-07
0.2,4.889626775187679e-06
0.25,1.855673055013222e-05
0.30000000000000004,5.5052070631897806e-05
0.35000000000000003,0.00013772218898188855
0.4,0.0003039501533515504
0.45,0.0006092264206950601
0.5,0.0011310946992005822
0.55,0.0019725299162383038
0.6000000000000001,0.0032641651111389855
0.65,0.005164621614853629
0.7000000000000001,0.007858028324913694
0.75,0.011547679162060636
0.8,0.01644474507504983
0.8500000000000001,0.02275114494898619
0.9,0.03063624640468586
0.9500000000000001,0.040208175228730714
1.0,0.05148223561433159
1.05,0.06435111662798083
1.1,0.07856361540369715
1.1500000000000001,0.09371954122362153
1.2000000000000002,0.10928712015795285
1.25,0.12464495657037569
1.3,0.13914408495380945
1.35,0.15217907857126123
1.4000000000000001,0.16325350995408033
1.4500000000000002,0.1720262630559896
1.5,0.17833093076343454
1.55,0.18216823163620083
1.6,0.18367783940282767
1.6500000000000001,0.18309917616494828
1.7000000000000002,0.18073040799654305
1.75,0.17689232552328735
1.8,0.17190057446779855
1.85,0.1660469759379345
1.9000000000000001,0.15958892921622317
1.9500000000000002,0.15274509221528082
2.0,0.14569541464502228
2.0500000000000003,0.13858385204140797
2.1,0.13152248185626933
2.15,0.12459613540834052
2.2,0.11786698637194502
2.25,0.11137877991231818
2.3000000000000003,0.10516055320437552
2.35,0.09922980374950063
2.4000000000000004,0.09359512352521723
2.45,0.0882583489483241
2.5,0.08321628980798308
2.5500000000000003,0.07846210239348095
2.6,0.073986368079905
2.6500000000000004,0.06977793183877919
2.7,0.0658245474142931
2.75,0.062113368310716184
2.8000000000000003,0.05863131680724923
2.85,0.05536535717175215
2.9000000000000004,0.05230269412448663
2.95,0.049430913353374774
3.0,0.04673807740658447
3.0500000000000003,0.0442127874761792
3.1,0.0418442193299245
3.1500000000000004,0.039622139848777875
3.2,0.037536909199603424
3.25,0.035579472544029926
3.3000000000000003,0.03374134429531514
3.35,0.0320145872367525
3.4000000000000004,0.030391788268087392
3.45,0.02886603211892575
3.5,0.027430874034945204
3.5500000000000003,0.02608031218378128
3.6,0.024808760326848492
3.6500000000000004,0.023611021148503702
3.7,0.022482260514950187
3.75,0.021417982844305104
3.8000000000000003,0.020414007700168674
3.85,0.01946644766900588
3.9000000000000004,0.01857168754288948
3.95,0.017726364800677658
4.0,0.016927351360174404
4.05,0.016171736559417782
4.1000000000000005,0.015456811315526866
4.15,0.014780053403394004
4.2,0.01413911379306107
4.25,0.013531803983187105
4.3,0.012956084268070165
4.3500000000000005,0.012410052876820763
4.4,0.011891935925180659
4.45,0.011400078122897114
4.5,0.01093293418231404
4.55,0.010489060876786565
4.6000000000000005,0.010067109700560432
4.65,0.009665820084803153
4.7,0.009284013127473845
4.75,0.008920585797632715
4.800000000000001,0.00857450557759064
4.8500000000000005,0.008244805508967197
4.9,0.007930579611249773
4.95,0.007630978643822566

